Clumps as multiscale structures in cosmic noon galaxies

Star-forming clumps have been found to significantly influence the star formation of gas-rich $z>1$ galaxies. Using public data from JWST/NIRCam (COSMOS-Web) and ALMA (FMOS-COSMOS), we study a sample of 32 massive ($>10^{10.5}\,\rm M_{\odot}$) main-sequence galaxies at $z_{\rm spec}\sim1.5$ with $\sim0.3\,\rm kpc$ resolution. We create composite morphological models consisting of bulge, disk, and clumps to fully 'deconstruct' the galaxy images. With the resulting measurements of the flux and size of these components, we find the following: (I)The combined contribution of clumps is $1-30\%$ towards the net star formation rate (SFR) of the host while contributing $1-20\%$ to its stellar mass. The clumps show a correlation between their stellar mass and SFR, but have an increased specific-SFR (sSFR) relative to the star-forming main sequence, with offsets ranging from $0\lesssim\Delta\log\rm sSFR\lesssim 0.4$. They feature star formation surface densities of $10^{-2}-10^{2}\,\rm M_{\odot}/yr/kpc^{2}$, consistent with values observed in local star-forming and starburst galaxies. (II)The clumps span a large range of characteristic sizes ($r_{e}\sim0.1-1\,\rm kpc$) and stellar masses ($\sim 10^{8.0-9.5}\,\rm M_{\odot}$). We estimate a mass-size relation ($r_{e}\propto\rm M_{\star}^{\,0.52\pm0.07}$) along with a stellar mass function (slope, $\alpha=-1.85\pm 0.19$), both suggesting a hierarchical nature similar to that expected in star-forming regions in local galaxies. (III)Our measurements agree with the properties of stellar clumps in $z\gtrsim1$ lensed systems, bridging the gap between lensed and unlensed studies by detecting structures at sub-kpc scales.(IV)Clumps are found to be preferentially located along spiral features visible primarily in the residual rest-frame near-IR images. In conclusion, we present an observation-based, coherent picture of star-forming clumps at $z>1$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
